High-performance xPU Stencil Computations in Julia

We present an efficient approach for writing architecture-agnostic parallel high-performance stencil computations in Julia, which is instantiated in the package ParallelStencil.jl. Powerful metaprogramming, costless abstractions and multiple dispatch enable writing a single code that is suitable for both productive prototyping on a single CPU thread and production runs on multi-GPU or CPU workstations or supercomputers. We demonstrate performance close to the theoretical upper bound on GPUs for a 3-D heat diffusion solver, which is a massive improvement over reachable performance with CUDA.jl Array programming.

==> data/out_diffusion3D_clean_benchm.jl_benchmarktools_1.txt <==
1 512 512 512 1 0.006907345 3.221225472 0.006907345 466.34784740012265
1 512 512 512 1 0.006897805 3.221225472 0.006897805 466.99282916811944
1 512 512 512 1 0.006927696 3.221225472 0.006927696 464.9778904848019
1 512 512 512 1 0.006909294 3.221225472 0.006909294 466.2162982209181
1 512 512 512 1 0.006895289 3.221225472 0.006895289 467.16322869135723
1 512 512 512 1 0.006948604 3.221225472 0.006948604 463.5787953954492
1 512 512 512 1 0.006916708 3.221225472 0.006916708 465.7165622721098
1 512 512 512 1 0.006947041 3.221225472 0.006947041 463.6830950040456
1 512 512 512 1 0.006927116 3.221225472 0.006927116 465.0168225853299
1 512 512 512 1 0.006923565 3.221225472 0.006923565 465.25532323304543
1 512 512 512 1 0.006927611 3.221225472 0.006927611 464.98359564357753
1 512 512 512 1 0.006933171 3.221225472 0.006933171 464.61070583719913
1 512 512 512 1 0.006922277 3.221225472 0.006922277 465.3418914036523
1 512 512 512 1 0.006897674 3.221225472 0.006897674 467.00169825364316
1 512 512 512 1 0.006919168 3.221225472 0.006919168 465.5509841645701
1 512 512 512 1 0.006896234 3.221225472 0.006896234 467.0992127007291
1 512 512 512 1 0.006896229 3.221225472 0.006896229 467.099551363506
1 512 512 512 1 0.00694275 3.221225472 0.00694275 463.9696765690828
1 512 512 512 1 0.006919374 3.221225472 0.006919374 465.53712402306917
1 512 512 512 1 0.006897229 3.221225472 0.006897229 467.03182857927436


==> data/out_diffusion3D_clean_benchm.jl_benchmarktools_1_A100.txt <==
1 1024 1024 1024 1 0.021688206 25.769803776 0.021688206 1188.1943474716165
1 1024 1024 1024 1 0.021634986 25.769803776 0.021634986 1191.1171921257542
1 1024 1024 1024 1 0.021659675 25.769803776 0.021659675 1189.759485126162
1 1024 1024 1024 1 0.021641576 25.769803776 0.021641576 1190.7544892294352
1 1024 1024 1024 1 0.021586347 25.769803776 0.021586347 1193.8010528599398
1 1024 1024 1024 1 0.021634666 25.769803776 0.021634666 1191.1348100312712
1 1024 1024 1024 1 0.021629137 25.769803776 0.021629137 1191.4392967227495
1 1024 1024 1024 1 0.021665253 25.769803776 0.021665253 1189.4531661365784
1 1024 1024 1024 1 0.021677926 25.769803776 0.021677926 1188.7578071813696
1 1024 1024 1024 1 0.021651597 25.769803776 0.021651597 1190.2033728043248
1 1024 1024 1024 1 0.021686723 25.769803776 0.021686723 1188.2755995915104
1 1024 1024 1024 1 0.021691803 25.769803776 0.021691803 1187.9973175120574
1 1024 1024 1024 1 0.021653722 25.769803776 0.021653722 1190.0865715372165
1 1024 1024 1024 1 0.021620212 25.769803776 0.021620212 1191.9311325901892
1 1024 1024 1024 1 0.021668071 25.769803776 0.021668071 1189.2984740542893
1 1024 1024 1024 1 0.02168267 25.769803776 0.02168267 1188.497716194546
1 1024 1024 1024 1 0.021667099 25.769803776 0.021667099 1189.351826748934
1 1024 1024 1024 1 0.02162572 25.769803776 0.02162572 1191.627551637587
1 1024 1024 1024 1 0.02161726 25.769803776 0.02161726 1192.0938997819335
1 1024 1024 1024 1 0.021685457 25.769803776 0.021685457 1188.344971286517


==> data/out_diffusion3D_clean_benchm.jl_sustained_1.txt <==
1 512 512 512 90 0.6415059566497803 3.221225472 0.007127843962775336 451.9214349840742
1 512 512 512 90 0.6408920288085938 3.221225472 0.007121022542317708 452.35434277274095
1 512 512 512 90 0.6363239288330078 3.221225472 0.007070265875922309 455.6017451861094
1 512 512 512 90 0.6347098350524902 3.221225472 0.007052331500583224 456.7603595681238
1 512 512 512 90 0.6364009380340576 3.221225472 0.0070711215337117515 455.54661401910937
1 512 512 512 90 0.644334077835083 3.221225472 0.007159267531500923 449.93785437218855
1 512 512 512 90 0.6426839828491211 3.221225472 0.007140933142768012 451.09307251564167
1 512 512 512 90 0.6385819911956787 3.221225472 0.007095355457729763 453.9907114154174
1 512 512 512 90 0.637923002243042 3.221225472 0.007088033358256022 454.45969413334814
1 512 512 512 90 0.6406259536743164 3.221225472 0.007118066151936849 452.54222189597016
1 512 512 512 90 0.636066198348999 3.221225472 0.007067402203877767 455.7863524779398
1 512 512 512 90 0.6397650241851807 3.221225472 0.00710850026872423 453.1512063342887
1 512 512 512 90 0.6353449821472168 3.221225472 0.007059388690524631 456.30374147320236
1 512 512 512 90 0.6345419883728027 3.221225472 0.007050466537475586 456.8811801145513
1 512 512 512 90 0.6344280242919922 3.221225472 0.007049200269911024 456.96325095905644
1 512 512 512 90 0.6425130367279053 3.221225472 0.00713903374142117 451.213089708517
1 512 512 512 90 0.6384530067443848 3.221225472 0.0070939222971598305 454.0824295876022
1 512 512 512 90 0.6396589279174805 3.221225472 0.0071073214213053385 453.22636772045496
1 512 512 512 90 0.634829044342041 3.221225472 0.0070536560482449 456.6745883223934
1 512 512 512 90 0.6385190486907959 3.221225472 0.007094656096564399 454.0354638979449


==> data/out_diffusion3D_clean_benchm.jl_sustained_1_A100.txt <==
1 1024 1024 1024 90 2.012661933898926 25.769803776 0.02236291037665473 1152.3457073325224
1 1024 1024 1024 90 2.0070559978485107 25.769803776 0.022300622198316786 1155.564340170969
1 1024 1024 1024 90 2.0084590911865234 25.769803776 0.022316212124294705 1154.7570722338455
1 1024 1024 1024 90 2.0016911029815674 25.769803776 0.02224101225535075 1158.6614619934978
1 1024 1024 1024 90 2.008342981338501 25.769803776 0.022314922014872233 1154.8238330756967
1 1024 1024 1024 90 2.004923105239868 25.769803776 0.022276923391554092 1156.79366145193
1 1024 1024 1024 90 2.0111589431762695 25.769803776 0.02234621047973633 1153.2068848706228
1 1024 1024 1024 90 2.0066821575164795 25.769803776 0.022296468416849773 1155.7796191851342
1 1024 1024 1024 90 2.007469892501831 25.769803776 0.02230522102779812 1155.3260890750244
1 1024 1024 1024 90 1.9998221397399902 25.769803776 0.022220245997111 1159.7443061319168
1 1024 1024 1024 90 2.0071280002593994 25.769803776 0.022301422225104436 1155.522886203699
1 1024 1024 1024 90 2.00504994392395 25.769803776 0.022278332710266115 1156.7204831322488
1 1024 1024 1024 90 2.006700038909912 25.769803776 0.022296667098999023 1155.769320211849
1 1024 1024 1024 90 2.006868839263916 25.769803776 0.022298542658487956 1155.6721069477921
1 1024 1024 1024 90 2.008237838745117 25.769803776 0.022313753763834637 1154.884294625802
1 1024 1024 1024 90 2.011631965637207 25.769803776 0.022351466284857856 1152.9357156070748
1 1024 1024 1024 90 2.009769916534424 25.769803776 0.022330776850382487 1154.0039089844117
1 1024 1024 1024 90 2.007219076156616 25.769803776 0.02230243417951796 1155.470455313187
1 1024 1024 1024 90 2.0086669921875 25.769803776 0.022318522135416668 1154.6375525961275
1 1024 1024 1024 90 2.007370948791504 25.769803776 0.02230412165323893 1155.3830353260198


==> data/out_diffusion3D_clean_benchm_cpu.jl_benchmarktools_1.txt <==
1 512 512 512 1 0.113874203 3.221225472 0.113874203 28.28757863622545
1 512 512 512 1 0.113850073 3.221225472 0.113850073 28.2935740585779
1 512 512 512 1 0.113660571 3.221225472 0.113660571 28.34074687166581
1 512 512 512 1 0.113827367 3.221225472 0.113827367 28.299217990344975
1 512 512 512 1 0.113696934 3.221225472 0.113696934 28.3316828226872
1 512 512 512 1 0.113882932 3.221225472 0.113882932 28.285410424803604
1 512 512 512 1 0.113940543 3.221225472 0.113940543 28.27110866059327
1 512 512 512 1 0.113777796 3.221225472 0.113777796 28.311547465728726
1 512 512 512 1 0.113608307 3.221225472 0.113608307 28.35378465766592
1 512 512 512 1 0.113098385 3.221225472 0.113098385 28.48162219115684
1 512 512 512 1 0.113596173 3.221225472 0.113596173 28.356813323279827
1 512 512 512 1 0.113446525 3.221225472 0.113446525 28.394218967923432
1 512 512 512 1 0.112529497 3.221225472 0.112529497 28.625609799002298
1 512 512 512 1 0.113591255 3.221225472 0.113591255 28.358041048142304
1 512 512 512 1 0.113845433 3.221225472 0.113845433 28.294727220195124
1 512 512 512 1 0.113391075 3.221225472 0.113391075 28.40810418280275
1 512 512 512 1 0.113641794 3.221225472 0.113641794 28.345429604886384
1 512 512 512 1 0.113800754 3.221225472 0.113800754 28.305835934971046
1 512 512 512 1 0.113563593 3.221225472 0.113563593 28.364948544732993
1 512 512 512 1 0.113720315 3.221225472 0.113720315 28.325857802979176


==> data/out_diffusion3D_clean_benchm_cpu.jl_benchmarktools_1_epyc.txt <==
1 512 512 512 1 0.058502454 3.221225472 0.058502454 55.06137352802328
1 512 512 512 1 0.057423163 3.221225472 0.057423163 56.096273763254736
1 512 512 512 1 0.057360245 3.221225472 0.057360245 56.15780532318159
1 512 512 512 1 0.059110969 3.221225472 0.059110969 54.49454689196518
1 512 512 512 1 0.058610794 3.221225472 0.058610794 54.9595945074554
1 512 512 512 1 0.057837141 3.221225472 0.057837141 55.694756281262244
1 512 512 512 1 0.05693164 3.221225472 0.05693164 56.5805845747637
1 512 512 512 1 0.058240579 3.221225472 0.058240579 55.30895343605702
1 512 512 512 1 0.056622372 3.221225472 0.056622372 56.889624334353215
1 512 512 512 1 0.056624263 3.221225472 0.056624263 56.88772447245803
1 512 512 512 1 0.058907614 3.221225472 0.058907614 54.682667541075425
1 512 512 512 1 0.058251679 3.221225472 0.058251679 55.29841417961532
1 512 512 512 1 0.056845081 3.221225472 0.056845081 56.66674082142657
1 512 512 512 1 0.056774472 3.221225472 0.056774472 56.73721583883686
1 512 512 512 1 0.058136351 3.221225472 0.058136351 55.40811242177893
1 512 512 512 1 0.058407529 3.221225472 0.058407529 55.15086029405558
1 512 512 512 1 0.056756353 3.221225472 0.056756353 56.75532872945518
1 512 512 512 1 0.058327669 3.221225472 0.058327669 55.22637072981607
1 512 512 512 1 0.055644153 3.221225472 0.055644153 57.88973860380263
1 512 512 512 1 0.061876539 3.221225472 0.061876539 52.05891480129488


==> data/out_diffusion3D_clean_benchm_cpu.jl_sustained_1.txt <==
1 512 512 512 90 10.261015892028809 3.221225472 0.11401128768920898 28.25356626776249
1 512 512 512 90 10.25516390800476 3.221225472 0.11394626564449734 28.269688820254537
1 512 512 512 90 10.263517141342163 3.221225472 0.11403907934824625 28.246680790566533
1 512 512 512 90 10.261353015899658 3.221225472 0.1140150335099962 28.252638032313353
1 512 512 512 90 10.25626516342163 3.221225472 0.11395850181579589 28.266653392888873
1 512 512 512 90 10.346566915512085 3.221225472 0.11496185461680095 28.019950467372144
1 512 512 512 90 10.269905805587769 3.221225472 0.11411006450653076 28.229109201981412
1 512 512 512 90 10.246694087982178 3.221225472 0.11385215653313531 28.2930562765625
1 512 512 512 90 10.256403923034668 3.221225472 0.11396004358927408 28.26627097133878
1 512 512 512 90 10.268423080444336 3.221225472 0.11409358978271485 28.233185388720365
1 512 512 512 90 10.243115901947021 3.221225472 0.11381239891052246 28.302939774887598
1 512 512 512 90 10.265422105789185 3.221225472 0.11406024561987983 28.24143902631194
1 512 512 512 90 10.286294937133789 3.221225472 0.11429216596815321 28.184131823152025
1 512 512 512 90 10.280872106552124 3.221225472 0.1142319122950236 28.198998049517286
1 512 512 512 90 10.376994132995605 3.221225472 0.11529993481106228 27.93779092137825
1 512 512 512 90 10.305148124694824 3.221225472 0.11450164582994249 28.13256917533006
1 512 512 512 90 10.242607831954956 3.221225472 0.1138067536883884 28.304343701956054
1 512 512 512 90 10.265413999557495 3.221225472 0.11406015555063884 28.24146132757013
1 512 512 512 90 10.25930404663086 3.221225472 0.11399226718478733 28.258280597035828
1 512 512 512 90 10.245880126953125 3.221225472 0.11384311252170139 28.295303955133452


==> data/out_diffusion3D_clean_benchm_cpu.jl_sustained_1_epyc.txt <==
1 512 512 512 90 8.121737957000732 3.221225472 0.09024153285556369 35.695597914496204
1 512 512 512 90 7.769118070602417 3.221225472 0.08632353411780463 37.3157274539297
1 512 512 512 90 7.340082168579102 3.221225472 0.08155646853976779 39.496872898920294
1 512 512 512 90 7.896496772766113 3.221225472 0.08773885303073459 36.71378597656864
1 512 512 512 90 7.941540002822876 3.221225472 0.08823933336469862 36.50555086002833
1 512 512 512 90 7.463755130767822 3.221225472 0.08293061256408692 38.84241744278338
1 512 512 512 90 7.802839040756226 3.221225472 0.08669821156395806 37.15446274948443
1 512 512 512 90 7.737262010574341 3.221225472 0.08596957789527046 37.4693647551015
1 512 512 512 90 7.86110782623291 3.221225472 0.087345642513699 36.87906321708943
1 512 512 512 90 8.083504915237427 3.221225472 0.08981672128041586 35.86442954138846
1 512 512 512 90 7.883273124694824 3.221225472 0.08759192360772027 36.77537082558242
1 512 512 512 90 8.019701957702637 3.221225472 0.0891077995300293 36.149758932319365
1 512 512 512 90 8.214370012283325 3.221225472 0.09127077791425917 35.293064720299164
1 512 512 512 90 7.741070985794067 3.221225472 0.0860118998421563 37.45092804497276
1 512 512 512 90 7.84694504737854 3.221225472 0.087188278304206 36.94562542869489
1 512 512 512 90 7.851149082183838 3.221225472 0.08723498980204264 36.92584224873233
1 512 512 512 90 7.855764150619507 3.221225472 0.08728626834021674 36.9041492236166
1 512 512 512 90 7.68307900428772 3.221225472 0.08536754449208578 37.73360814306463
1 512 512 512 90 6.952048063278198 3.221225472 0.07724497848086886 41.701422349386704
1 512 512 512 90 7.7762980461120605 3.221225472 0.08640331162346734 37.28127326921932


==> data/out_diffusion3D_clean_benchm_cpuarrays.jl_benchmarktools_1.txt <==
1 512 512 512 1 2.441493057 3.221225472 2.441493057 1.3193670417224537
1 512 512 512 1 2.44771273 3.221225472 2.44771273 1.3160145112290198
1 512 512 512 1 2.444335678 3.221225472 2.444335678 1.3178326941722118
1 512 512 512 1 2.430767536 3.221225472 2.430767536 1.3251886181188492
1 512 512 512 1 2.449924106 3.221225472 2.449924106 1.314826636511327
1 512 512 512 1 2.446957813 3.221225472 2.446957813 1.3164205181170403
1 512 512 512 1 2.444403518 3.221225472 2.444403518 1.317796120108513
1 512 512 512 1 2.441725636 3.221225472 2.441725636 1.3192413695082323
1 512 512 512 1 2.442715066 3.221225472 2.442715066 1.3187070063291615
1 512 512 512 1 2.444315219 3.221225472 2.444315219 1.3178437244758652
1 512 512 512 1 2.444260923 3.221225472 2.444260923 1.3178729986184867
1 512 512 512 1 2.437092999 3.221225472 2.437092999 1.32174909751977
1 512 512 512 1 2.438265563 3.221225472 2.438265563 1.3211134672454052
1 512 512 512 1 2.440028839 3.221225472 2.440028839 1.3201587704677125
1 512 512 512 1 2.442558368 3.221225472 2.442558368 1.318791605638306
1 512 512 512 1 2.443719768 3.221225472 2.443719768 1.318164837957803
1 512 512 512 1 2.443987702 3.221225472 2.443987702 1.318020327747132
1 512 512 512 1 2.443019498 3.221225472 2.443019498 1.3185426782868845
1 512 512 512 1 2.435708594 3.221225472 2.435708594 1.3225003516163643
1 512 512 512 1 2.49362172 3.221225472 2.49362172 1.2917859377644496


==> data/out_diffusion3D_clean_benchm_cpuarrays.jl_benchmarktools_1_epyc.txt <==
1 512 512 512 1 1.558502871 3.221225472 1.558502871 2.066871695868695
1 512 512 512 1 1.512471812 3.221225472 1.512471812 2.1297755412317065
1 512 512 512 1 1.517517293 3.221225472 1.517517293 2.122694408069589
1 512 512 512 1 1.511791237 3.221225472 1.511791237 2.1307343191062564
1 512 512 512 1 1.561099719 3.221225472 1.561099719 2.0634335095924774
1 512 512 512 1 1.54974527 3.221225472 1.54974527 2.078551575124343
1 512 512 512 1 1.513781255 3.221225472 1.513781255 2.127933254134528
1 512 512 512 1 1.561520479 3.221225472 1.561520479 2.062877506456321
1 512 512 512 1 1.510388457 3.221225472 1.510388457 2.1327132480859525
1 512 512 512 1 1.550413348 3.221225472 1.550413348 2.0776559206970915
1 512 512 512 1 1.56957721 3.221225472 1.56957721 2.0522886363774355
1 512 512 512 1 1.520646958 3.221225472 1.520646958 2.1183256607021077
1 512 512 512 1 1.511712387 3.221225472 1.511712387 2.1308454569142854
1 512 512 512 1 1.553345569 3.221225472 1.553345569 2.0737339689800858
1 512 512 512 1 1.516862885 3.221225472 1.516862885 2.123610185109117
1 512 512 512 1 1.517316613 3.221225472 1.517316613 2.122975155218972
1 512 512 512 1 1.553354355 3.221225472 1.553354355 2.073722239636686
1 512 512 512 1 1.513846655 3.221225472 1.513846655 2.1278413248533417
1 512 512 512 1 1.567084842 3.221225472 1.567084842 2.055552696106035
1 512 512 512 1 1.519197996 3.221225472 1.519197996 2.12034605132536


==> data/out_diffusion3D_clean_benchm_cpuarrays.jl_sustained_1.txt <==
1 512 512 512 90 226.7954318523407 3.221225472 2.5199492428037855 1.2782898231775293
1 512 512 512 90 227.13930678367615 3.221225472 2.5237700753741796 1.2763545710567212
1 512 512 512 90 227.13933086395264 3.221225472 2.523770342932807 1.2763544357434278
1 512 512 512 90 225.60859489440918 3.221225472 2.506762165493435 1.2850143967949703
1 512 512 512 90 227.92926001548767 3.221225472 2.5325473335054185 1.2719310037697695
1 512 512 512 90 227.3921091556549 3.221225472 2.526578990618388 1.2749355883829285
1 512 512 512 90 227.31053400039673 3.221225472 2.525672600004408 1.2753931257734585
1 512 512 512 90 226.76875400543213 3.221225472 2.519652822282579 1.2784402055366735
1 512 512 512 90 227.04578709602356 3.221225472 2.522730967733595 1.276880298850863
1 512 512 512 90 226.9435520172119 3.221225472 2.521595022413466 1.277455516594772
1 512 512 512 90 226.91276812553406 3.221225472 2.521252979172601 1.2776288213081692
1 512 512 512 90 226.72481894493103 3.221225472 2.519164654943678 1.2786879435127747
1 512 512 512 90 226.56689405441284 3.221225472 2.5174099339379206 1.2795792328352016
1 512 512 512 90 226.66349697113037 3.221225472 2.518483299679226 1.2790338821822962
1 512 512 512 90 226.81540298461914 3.221225472 2.520171144273546 1.278177269555452
1 512 512 512 90 226.99759793281555 3.221225472 2.5221955325868395 1.2771513668871717
1 512 512 512 90 227.0637240409851 3.221225472 2.5229302671220566 1.2767794314325218
1 512 512 512 90 226.91269516944885 3.221225472 2.521252168549432 1.2776292320864073
1 512 512 512 90 226.8220431804657 3.221225472 2.5202449242273968 1.2781398510255884
1 512 512 512 90 229.64079904556274 3.221225472 2.551564433839586 1.2624511571329242


==> data/out_diffusion3D_clean_benchm_cpuarrays.jl_sustained_1_epyc.txt <==
1 512 512 512 90 146.75645995140076 3.221225472 1.6306273327933418 1.975451660363063
1 512 512 512 90 146.88709092140198 3.221225472 1.6320787880155776 1.9736948336401359
1 512 512 512 90 147.25400686264038 3.221225472 1.6361556318071153 1.9687769362393681
1 512 512 512 90 147.22177386283875 3.221225472 1.6357974873648748 1.9692079838006777
1 512 512 512 90 145.4802439212799 3.221225472 1.6164471546808878 1.992781182281162
1 512 512 512 90 147.38554501533508 3.221225472 1.6376171668370565 1.9670198488585537
1 512 512 512 90 147.19361901283264 3.221225472 1.6354846556981404 1.9695846492824192
1 512 512 512 90 146.8655960559845 3.221225472 1.6318399561776056 1.97398369846596
1 512 512 512 90 147.12594294548035 3.221225472 1.6347326993942262 1.9704906332354346
1 512 512 512 90 146.9879240989685 3.221225472 1.6331991566552055 1.9723408862132128
1 512 512 512 90 147.42399883270264 3.221225472 1.6380444314744738 1.9665067748500797
1 512 512 512 90 147.4043960571289 3.221225472 1.6378266228569878 1.9667682934479152
1 512 512 512 90 144.7663938999176 3.221225472 1.6085154877768622 2.0026076817277483
1 512 512 512 90 147.33871388435364 3.221225472 1.6370968209372627 1.9676450597196808
1 512 512 512 90 147.38954710960388 3.221225472 1.6376616345511543 1.9669664380229952
1 512 512 512 90 147.41597199440002 3.221225472 1.6379552443822225 1.9666138516592557
1 512 512 512 90 150.67163515090942 3.221225472 1.6741292794545493 1.9241199061099468
1 512 512 512 90 145.57706379890442 3.221225472 1.617522931098938 1.9914558304354384
1 512 512 512 90 146.6783208847046 3.221225472 1.6297591209411622 1.9765040309391178
1 512 512 512 90 146.84537982940674 3.221225472 1.6316153314378528 1.9742554571127444


==> data/out_diffusion3D_clean_benchm_explicit.jl_benchmarktools_1.txt <==
1 512 512 512 1 0.006519193 3.221225472 0.006519193 494.11414449610555
1 512 512 512 1 0.006516746 3.221225472 0.006516746 494.29968146679334
1 512 512 512 1 0.006518977 3.221225472 0.006518977 494.13051649054756
1 512 512 512 1 0.006535677 3.221225472 0.006535677 492.86791131201863
1 512 512 512 1 0.006519364 3.221225472 0.006519364 494.10118410323463
1 512 512 512 1 0.006531375 3.221225472 0.006531375 493.1925470517311
1 512 512 512 1 0.006522776 3.221225472 0.006522776 493.8427246313533
1 512 512 512 1 0.00651708 3.221225472 0.00651708 494.27434863466465
1 512 512 512 1 0.006525728 3.221225472 0.006525728 493.61932829563233
1 512 512 512 1 0.006544165 3.221225472 0.006544165 492.22864521294923
1 512 512 512 1 0.006520694 3.221225472 0.006520694 494.0004042514493
1 512 512 512 1 0.006528323 3.221225472 0.006528323 493.4231152472082
1 512 512 512 1 0.006533009 3.221225472 0.006533009 493.0691924655239
1 512 512 512 1 0.006511687 3.221225472 0.006511687 494.68370823106204
1 512 512 512 1 0.006484389 3.221225472 0.006484389 496.7662291697799
1 512 512 512 1 0.006498351 3.221225472 0.006498351 495.69890453747416
1 512 512 512 1 0.006525945 3.221225472 0.006525945 493.60291452042577
1 512 512 512 1 0.006523967 3.221225472 0.006523967 493.75256987044844
1 512 512 512 1 0.006533128 3.221225472 0.006533128 493.0602112801096
1 512 512 512 1 0.006539469 3.221225472 0.006539469 492.5821151533863


==> data/out_diffusion3D_clean_benchm_explicit.jl_benchmarktools_1_A100.txt <==
1 1024 1024 1024 1 0.020419317 25.769803776 0.020419317 1262.0306436302449
1 1024 1024 1024 1 0.020464247 25.769803776 0.020464247 1259.259809364107
1 1024 1024 1024 1 0.020427236 25.769803776 0.020427236 1261.5413938527952
1 1024 1024 1024 1 0.020438377 25.769803776 0.020438377 1260.853725127
1 1024 1024 1024 1 0.020417615 25.769803776 0.020417615 1262.1358457390836
1 1024 1024 1024 1 0.020417156 25.769803776 0.020417156 1262.1642199334717
1 1024 1024 1024 1 0.020464787 25.769803776 0.020464787 1259.2265815422363
1 1024 1024 1024 1 0.020418197 25.769803776 0.020418197 1262.0998698366952
1 1024 1024 1024 1 0.020421866 25.769803776 0.020421866 1261.8731205072054
1 1024 1024 1024 1 0.020454566 25.769803776 0.020454566 1259.855808038166
1 1024 1024 1024 1 0.020451836 25.769803776 0.020451836 1260.0239790696542
1 1024 1024 1024 1 0.020431366 25.769803776 0.020431366 1261.2863856484191
1 1024 1024 1024 1 0.020424104 25.769803776 0.020424104 1261.7348489804008
1 1024 1024 1024 1 0.020419276 25.769803776 0.020419276 1262.0331776699625
1 1024 1024 1024 1 0.020421176 25.769803776 0.020421176 1261.9157572511986
1 1024 1024 1024 1 0.020431046 25.769803776 0.020431046 1261.3061404687746
1 1024 1024 1024 1 0.020419405 25.769803776 0.020419405 1262.0252047500894
1 1024 1024 1024 1 0.020438967 25.769803776 0.020438967 1260.8173287818313
1 1024 1024 1024 1 0.020429405 25.769803776 0.020429405 1261.4074553811038
1 1024 1024 1024 1 0.020418677 25.769803776 0.020418677 1262.070200532581


==> data/out_diffusion3D_clean_benchm_explicit.jl_sustained_1.txt <==
1 512 512 512 90 0.6107687950134277 3.221225472 0.006786319944593642 474.6645454825935
1 512 512 512 90 0.6057090759277344 3.221225472 0.006730100843641493 478.629599591122
1 512 512 512 90 0.6028361320495605 3.221225472 0.006698179244995117 480.910610806198
1 512 512 512 90 0.6011970043182373 3.221225472 0.006679966714647081 482.22178486860696
1 512 512 512 90 0.6051840782165527 3.221225472 0.006724267535739474 479.044811182659
1 512 512 512 90 0.6032249927520752 3.221225472 0.006702499919467502 480.60059838925275
1 512 512 512 90 0.6030640602111816 3.221225472 0.00670071178012424 480.72885056104803
1 512 512 512 90 0.6031439304351807 3.221225472 0.006701599227057563 480.6651909285132
1 512 512 512 90 0.6067569255828857 3.221225472 0.00674174361758762 477.8030216985087
1 512 512 512 90 0.6045711040496826 3.221225472 0.00671745671166314 479.53051433992397
1 512 512 512 90 0.6007599830627441 3.221225472 0.0066751109229193795 482.57257582637857
1 512 512 512 90 0.6027560234069824 3.221225472 0.0066972891489664715 480.97452571494557
1 512 512 512 90 0.6053028106689453 3.221225472 0.006725586785210504 478.9508447178827
1 512 512 512 90 0.6040840148925781 3.221225472 0.006712044609917534 479.9171726660465
1 512 512 512 90 0.6160500049591064 3.221225472 0.006845000055101183 470.5953902220069
1 512 512 512 90 0.6090250015258789 3.221225472 0.006766944461398654 476.0236308093192
1 512 512 512 90 0.6114938259124756 3.221225472 0.006794375843471951 474.10174918347496
1 512 512 512 90 0.6020779609680176 3.221225472 0.006689755121866862 481.5162010147056
1 512 512 512 90 0.6002309322357178 3.221225472 0.006669232580396864 482.9979211503695
1 512 512 512 90 0.6024160385131836 3.221225472 0.006693511539035373 481.24597279236525


==> data/out_diffusion3D_clean_benchm_explicit.jl_sustained_1_A100.txt <==
1 1024 1024 1024 90 1.8939440250396729 25.769803776 0.02104382250044081 1224.5780810715446
1 1024 1024 1024 90 1.8928179740905762 25.769803776 0.021031310823228625 1225.3065913294292
1 1024 1024 1024 90 1.893989086151123 25.769803776 0.021044323179456922 1224.5489463474883
1 1024 1024 1024 90 1.894089937210083 25.769803776 0.0210454437467787 1224.483745083514
1 1024 1024 1024 90 1.8881230354309082 25.769803776 0.020979144838121203 1228.353394518431
1 1024 1024 1024 90 1.8961760997772217 25.769803776 0.02106862333085802 1223.136574768814
1 1024 1024 1024 90 1.8874311447143555 25.769803776 0.02097145716349284 1228.8036818376231
1 1024 1024 1024 90 1.8890440464019775 25.769803776 0.020989378293355305 1227.7545059139773
1 1024 1024 1024 90 1.8951129913330078 25.769803776 0.0210568110148112 1223.822722152643
1 1024 1024 1024 90 1.8876619338989258 25.769803776 0.02097402148776584 1228.6534459322233
1 1024 1024 1024 90 1.8945679664611816 25.769803776 0.021050755182902017 1224.1747886047774
1 1024 1024 1024 90 1.8944880962371826 25.769803776 0.021049867735968696 1224.2263989130047
1 1024 1024 1024 90 1.8870429992675781 25.769803776 0.020967144436306425 1229.0564341884035
1 1024 1024 1024 90 1.892529010772705 25.769803776 0.021028100119696722 1225.4936789016804
1 1024 1024 1024 90 1.893118143081665 25.769803776 0.021034646034240722 1225.1123091898608
1 1024 1024 1024 90 1.90289306640625 25.769803776 0.021143256293402777 1218.8190607158663
1 1024 1024 1024 90 1.8939440250396729 25.769803776 0.02104382250044081 1224.5780810715446
1 1024 1024 1024 90 1.8926429748535156 25.769803776 0.021029366387261286 1225.419886716619
1 1024 1024 1024 90 1.8963611125946045 25.769803776 0.021070679028828938 1223.0172430960442
1 1024 1024 1024 90 1.8880150318145752 25.769803776 0.020977944797939723 1228.4236622898775


==> data/out_diffusion3D_clean_benchm_explicit_cpu.jl_benchmarktools_1.txt <==
1 512 512 512 1 0.115645052 3.221225472 0.115645052 27.854416737172638
1 512 512 512 1 0.115409913 3.221225472 0.115409913 27.911168012058027
1 512 512 512 1 0.114680543 3.221225472 0.114680543 28.088683465686067
1 512 512 512 1 0.124246256 3.221225472 0.124246256 25.926137138490514
1 512 512 512 1 0.115437942 3.221225472 0.115437942 27.90439101902908
1 512 512 512 1 0.115561728 3.221225472 0.115561728 27.874500734360772
1 512 512 512 1 0.115359815 3.221225472 0.115359815 27.923289162695
1 512 512 512 1 0.115107634 3.221225472 0.115107634 27.984464279754025
1 512 512 512 1 0.115689082 3.221225472 0.115689082 27.84381565064195
1 512 512 512 1 0.11528987 3.221225472 0.11528987 27.940229891836985
1 512 512 512 1 0.114497565 3.221225472 0.114497565 28.13357185368964
1 512 512 512 1 0.114972654 3.221225472 0.114972654 28.017318552983912
1 512 512 512 1 0.11547329 3.221225472 0.11547329 27.89584909202812
1 512 512 512 1 0.11533825 3.221225472 0.11533825 27.9285100302805
1 512 512 512 1 0.115201377 3.221225472 0.115201377 27.961692437061757
1 512 512 512 1 0.115326847 3.221225472 0.115326847 27.931271475756205
1 512 512 512 1 0.115352269 3.221225472 0.115352269 27.925115820651957
1 512 512 512 1 0.11488592 3.221225472 0.11488592 28.03847044093828
1 512 512 512 1 0.114546542 3.221225472 0.114546542 28.1215427000843
1 512 512 512 1 0.115463592 3.221225472 0.115463592 27.898192115831627


==> data/out_diffusion3D_clean_benchm_explicit_cpu.jl_benchmarktools_1_epyc.txt <==
1 512 512 512 1 0.056880312 3.221225472 0.056880312 56.63164210491672
1 512 512 512 1 0.059843657 3.221225472 0.059843657 53.827350023077635
1 512 512 512 1 0.060262244 3.221225472 0.060262244 53.45346037893975
1 512 512 512 1 0.059620022 3.221225472 0.059620022 54.02925668158928
1 512 512 512 1 0.058389294 3.221225472 0.058389294 55.168083929906736
1 512 512 512 1 0.056944779 3.221225472 0.056944779 56.567529606182156
1 512 512 512 1 0.05792198 3.221225472 0.05792198 55.61317952183265
1 512 512 512 1 0.060874245 3.221225472 0.060874245 52.91606445385894
1 512 512 512 1 0.056246896 3.221225472 0.056246896 57.26939086558661
1 512 512 512 1 0.057768374 3.221225472 0.057768374 55.76105486368718
1 512 512 512 1 0.055841152 3.221225472 0.055841152 57.68551250518614
1 512 512 512 1 0.056853563 3.221225472 0.056853563 56.65828669348304
1 512 512 512 1 0.055779115 3.221225472 0.055779115 57.74966978231907
1 512 512 512 1 0.05523456 3.221225472 0.05523456 58.31902113459399
1 512 512 512 1 0.057252942 3.221225472 0.057252942 56.263055826895325
1 512 512 512 1 0.057710628 3.221225472 0.057710628 55.816850095618435
1 512 512 512 1 0.058535032 3.221225472 0.058535032 55.03072881210691
1 512 512 512 1 0.056275352 3.221225472 0.056275352 57.240432223329314
1 512 512 512 1 0.059271247 3.221225472 0.059271247 54.347185777954024
1 512 512 512 1 0.054705897 3.221225472 0.054705897 58.88260038949731


==> data/out_diffusion3D_clean_benchm_explicit_cpu.jl_sustained_1.txt <==
1 512 512 512 90 10.525147914886475 3.221225472 0.11694608794318305 27.544533798898826
1 512 512 512 90 10.425352096557617 3.221225472 0.11583724551730686 27.808201564312295
1 512 512 512 90 10.422382116317749 3.221225472 0.11580424573686388 27.816125838075294
1 512 512 512 90 11.42791199684143 3.221225472 0.1269767999649048 25.368614368060282
1 512 512 512 90 10.437366962432861 3.221225472 0.1159707440270318 27.776190443765366
1 512 512 512 90 10.442407131195068 3.221225472 0.11602674590216742 27.76278389050146
1 512 512 512 90 10.410855054855347 3.221225472 0.11567616727617051 27.84692428743339
1 512 512 512 90 10.429394006729126 3.221225472 0.11588215563032363 27.79742449973101
1 512 512 512 90 10.439196109771729 3.221225472 0.11599106788635254 27.77132352256762
1 512 512 512 90 10.415449857711792 3.221225472 0.11572722064124213 27.834639544190694
1 512 512 512 90 10.430753946304321 3.221225472 0.11589726607004801 27.793800330484927
1 512 512 512 90 10.45199704170227 3.221225472 0.11613330046335855 27.737310996481455
1 512 512 512 90 10.456119060516357 3.221225472 0.11617910067240397 27.726376373690915
1 512 512 512 90 10.41615104675293 3.221225472 0.11573501163058811 27.83276578639621
1 512 512 512 90 10.515043020248413 3.221225472 0.11683381133609348 27.571003934242675
1 512 512 512 90 10.40336012840271 3.221225472 0.11559289031558567 27.86698613734442
1 512 512 512 90 10.40200400352478 3.221225472 0.11557782226138645 27.87061919816241
1 512 512 512 90 10.392634153366089 3.221225472 0.11547371281517876 27.89574694940074
1 512 512 512 90 10.420684099197388 3.221225472 0.11578537887997098 27.820658386749216
1 512 512 512 90 10.41560411453247 3.221225472 0.11572893460591634 27.834227308572522


==> data/out_diffusion3D_clean_benchm_explicit_cpu.jl_sustained_1_epyc.txt <==
1 512 512 512 90 7.8557610511779785 3.221225472 0.08728623390197754 36.90416378391851
1 512 512 512 90 7.251547813415527 3.221225472 0.08057275348239475 39.97909135256054
1 512 512 512 90 7.319267988204956 3.221225472 0.08132519986894396 39.60919219615843
1 512 512 512 90 7.7066779136657715 3.221225472 0.08562975459628636 37.61806263706961
1 512 512 512 90 7.606345891952515 3.221225472 0.08451495435502794 38.114266245336545
1 512 512 512 90 7.2672388553619385 3.221225472 0.08074709839291043 39.89277059004293
1 512 512 512 90 7.287950038909912 3.221225472 0.08097722265455458 39.77940174290259
1 512 512 512 90 7.219545125961304 3.221225472 0.0802171680662367 40.15631004749729
1 512 512 512 90 7.52207088470459 3.221225472 0.08357856538560655 38.54128695722674
1 512 512 512 90 7.416973114013672 3.221225472 0.08241081237792969 39.087413156755524
1 512 512 512 90 7.546030044555664 3.221225472 0.08384477827284072 38.41891574353927
1 512 512 512 90 7.579092025756836 3.221225472 0.0842121336195204 38.25132238726842
1 512 512 512 90 7.421127080917358 3.221225472 0.08245696756574843 39.065534024538344
1 512 512 512 90 7.645185947418213 3.221225472 0.08494651052686904 37.92063325521899
1 512 512 512 90 7.4116809368133545 3.221225472 0.08235201040903727 39.11532281969044
1 512 512 512 90 7.2847959995269775 3.221225472 0.08094217777252197 39.79662470971386
1 512 512 512 90 7.178603887557983 3.221225472 0.07976226541731092 40.385330771972946
1 512 512 512 90 7.3644068241119385 3.221225472 0.08182674249013265 39.36641462158221
1 512 512 512 90 7.738356828689575 3.221225472 0.08598174254099528 37.46406361169233
1 512 512 512 90 7.345900058746338 3.221225472 0.0816211117638482 39.46559171259356


==> data/out_diffusion3D_clean_benchm_gpuarrays.jl_benchmarktools_1.txt <==
1 512 512 512 1 0.044741189 3.221225472 0.044741189 71.99686785257316
1 512 512 512 1 0.044737905 3.221225472 0.044737905 72.00215280532247
1 512 512 512 1 0.044763724 3.221225472 0.044763724 71.96062311527075
1 512 512 512 1 0.044704637 3.221225472 0.044704637 72.05573488942545
1 512 512 512 1 0.044669002 3.221225472 0.044669002 72.1132178417597
1 512 512 512 1 0.044669701 3.221225472 0.044669701 72.11208940037454
1 512 512 512 1 0.044717117 3.221225472 0.044717117 72.03562501580771
1 512 512 512 1 0.044718673 3.221225472 0.044718673 72.03311851404892
1 512 512 512 1 0.044790186 3.221225472 0.044790186 71.91810884643346
1 512 512 512 1 0.044693162 3.221225472 0.044693162 72.0742352487837
1 512 512 512 1 0.044808261 3.221225472 0.044808261 71.88909812857946
1 512 512 512 1 0.044675259 3.221225472 0.044675259 72.10311801438017
1 512 512 512 1 0.044684608 3.221225472 0.044684608 72.08803246075247
1 512 512 512 1 0.04470821 3.221225472 0.04470821 72.04997632425902
1 512 512 512 1 0.044757683 3.221225472 0.044757683 71.97033572984553
1 512 512 512 1 0.044688106 3.221225472 0.044688106 72.08238970790126
1 512 512 512 1 0.044746337 3.221225472 0.044746337 71.98858471923636
1 512 512 512 1 0.044715438 3.221225472 0.044715438 72.0383298493017
1 512 512 512 1 0.044621188 3.221225472 0.044621188 72.19049102861179
1 512 512 512 1 0.044763075 3.221225472 0.044763075 71.96166644047577


==> data/out_diffusion3D_clean_benchm_gpuarrays.jl_benchmarktools_1_A100.txt <==
1 512 512 512 1 0.013590576 3.221225472 0.013590576 237.0190543800351
1 512 512 512 1 0.013625796 3.221225472 0.013625796 236.4064067890052
1 512 512 512 1 0.013607874 3.221225472 0.013607874 236.71776149602795
1 512 512 512 1 0.013620105 3.221225472 0.013620105 236.50518641376112
1 512 512 512 1 0.013610125 3.221225472 0.013610125 236.6786103727923
1 512 512 512 1 0.013611195 3.221225472 0.013611195 236.6600046505836
1 512 512 512 1 0.013618925 3.221225472 0.013618925 236.5256782014733
1 512 512 512 1 0.013583117 3.221225472 0.013583117 237.14921045000202
1 512 512 512 1 0.013608615 3.221225472 0.013608615 236.70487202408182
1 512 512 512 1 0.013580987 3.221225472 0.013580987 237.18640419875229
1 512 512 512 1 0.013624995 3.221225472 0.013624995 236.42030488818526
1 512 512 512 1 0.013604325 3.221225472 0.013604325 236.7795147499049
1 512 512 512 1 0.013597134 3.221225472 0.013597134 236.90473830735212
1 512 512 512 1 0.013628204 3.221225472 0.013628204 236.36463557487104
1 512 512 512 1 0.013606795 3.221225472 0.013606795 236.73653288669374
1 512 512 512 1 0.013615495 3.221225472 0.013615495 236.58526348105596
1 512 512 512 1 0.013591215 3.221225472 0.013591215 237.00791077177425
1 512 512 512 1 0.013622294 3.221225472 0.013622294 236.46718181240252
1 512 512 512 1 0.013585915 3.221225472 0.013585915 237.10036990515545
1 512 512 512 1 0.013608407 3.221225472 0.013608407 236.70848997976032


==> data/out_diffusion3D_clean_benchm_gpuarrays.jl_sustained_1.txt <==
1 512 512 512 90 10.346254110336304 3.221225472 0.1149583790037367 28.02079761315436
1 512 512 512 90 10.340923070907593 3.221225472 0.11489914523230658 28.035243129852955
1 512 512 512 90 10.344726085662842 3.221225472 0.11494140095180935 28.024936579209957
1 512 512 512 90 10.341944932937622 3.221225472 0.11491049925486246 28.032473036737702
1 512 512 512 90 10.344690084457397 3.221225472 0.11494100093841553 28.025034110551264
1 512 512 512 90 10.344851016998291 3.221225472 0.11494278907775879 28.02459813134377
1 512 512 512 90 10.339699983596802 3.221225472 0.1148855553732978 28.03855943015001
1 512 512 512 90 10.34414291381836 3.221225472 0.11493492126464844 28.026516541328863
1 512 512 512 90 10.345736026763916 3.221225472 0.11495262251959906 28.02220081104101
1 512 512 512 90 10.344393968582153 3.221225472 0.11493771076202393 28.02583634773689
1 512 512 512 90 10.344440937042236 3.221225472 0.11493823263380262 28.025709097711125
1 512 512 512 90 10.34417200088501 3.221225472 0.11493524445427789 28.0264377327829
1 512 512 512 90 10.34212613105774 3.221225472 0.11491251256730821 28.031981896777495
1 512 512 512 90 10.34086012840271 3.221225472 0.11489844587114122 28.035413774113266
1 512 512 512 90 10.344631910324097 3.221225472 0.11494035455915663 28.02519171229913
1 512 512 512 90 10.339899063110352 3.221225472 0.1148877673678928 28.038019589022166
1 512 512 512 90 10.340885877609253 3.221225472 0.11489873197343614 28.0353439648466
1 512 512 512 90 10.344635009765625 3.221225472 0.11494038899739584 28.02518331543999
1 512 512 512 90 10.344612121582031 3.221225472 0.11494013468424479 28.0252453231338
1 512 512 512 90 10.34456992149353 3.221225472 0.11493966579437256 28.025359650538594


==> data/out_diffusion3D_clean_benchm_gpuarrays.jl_sustained_1_A100.txt <==
1 512 512 512 90 1.2005548477172852 3.221225472 0.013339498307969835 241.48025642579393
1 512 512 512 90 1.194016933441162 3.221225472 0.013266854816012912 242.80249664841625
1 512 512 512 90 1.1910250186920166 3.221225472 0.013233611318800185 243.4124287316646
1 512 512 512 90 1.2123639583587646 3.221225472 0.01347071064843072 239.12810215215032
1 512 512 512 90 1.2134919166564941 3.221225472 0.013483243518405491 238.9058291206282
1 512 512 512 90 1.1928961277008057 3.221225472 0.01325440141889784 243.03062584231424
1 512 512 512 90 1.1996550559997559 3.221225472 0.01332950062221951 241.66137676833915
1 512 512 512 90 1.190114974975586 3.221225472 0.013223499721950955 243.5985586064466
1 512 512 512 90 1.190877914428711 3.221225472 0.013231976826985677 243.44249647040942
1 512 512 512 90 1.1907157897949219 3.221225472 0.013230175442165799 243.47564294073192
1 512 512 512 90 1.2022960186004639 3.221225472 0.013358844651116265 241.13054355571344
1 512 512 512 90 1.1876890659332275 3.221225472 0.013196545177035862 244.0961197636376
1 512 512 512 90 1.1948161125183105 3.221225472 0.013275734583536784 242.64009284990047
1 512 512 512 90 1.2020530700683594 3.221225472 0.01335614522298177 241.17927876804404
1 512 512 512 90 1.1920549869537354 3.221225472 0.01324505541059706 243.2021137052226
1 512 512 512 90 1.201582908630371 3.221225472 0.013350921207004124 241.27364861610369
1 512 512 512 90 1.1883840560913086 3.221225472 0.013204267289903428 243.95336759526919
1 512 512 512 90 1.1886768341064453 3.221225472 0.013207520378960504 243.89328046250012
1 512 512 512 90 1.1893739700317383 3.221225472 0.013215266333685981 243.75032562068242
1 512 512 512 90 1.1918749809265137 3.221225472 0.01324305534362793 243.23884393867877


==> figure/Project.toml <==
[deps]
DelimitedFiles = "8bb1440f-4735-579b-a4ab-409b98df4dab"
LaTeXStrings = "b964fa9f-0449-5b57-a5c2-d3ea65f4040f"
Plots = "91a5bcdd-55d7-5caf-9e0b-520d859cae80"
StatsPlots = "f3b207a7-027a-5e70-b257-86293d7955fd"


==> paper.yml <==
title: "High-performance xPU Stencil Computations in Julia"
keywords:
  - Julia
  - xPU
  - GPU
  - Stencil Computations
  - Code Generation
  - Architecture-agnostic
  - Shared Memory Parallelization
  - Communication-Computation Overlap
  - Supercomputing
authors:
  - name: Samuel Omlin
    orcid: 0000-0000-0000-000X
    affiliation: 1
  - name: Ludovic R\"ass
    orcid: 0000-0002-1136-899X
    affiliation: 2, 3
affiliations:
  - name: Swiss National Supercomputing Centre (CSCS), ETH Zurich, Lugano, Switzerland
    index: 1
  - name: Laboratory of Hydraulics, Hydrology and Glaciology (VAW), ETH Zurich, Zurich, Switzerland
    index: 2
  - name: Swiss Federal Institute for Forest, Snow and Landscape Research (WSL), Birmensdorf, Switzerland
    index: 3
date: June 2022
bibliography: ref.bib
